DIVA: A Dirichlet Process Mixtures Based Incremental Deep Clustering Algorithm via Variational Auto-Encoder

Generative model-based deep clustering frameworks excel in classifying complex data, but are limited in handling dynamic and complex features because they require prior knowledge of the number of clusters. In this paper, we propose a nonparametric deep clustering framework that employs an infinite mixture of Gaussians as a prior. Our framework utilizes a memoized online variational inference method that enables the "birth" and "merge" moves of clusters, allowing our framework to cluster data in a "dynamic-adaptive" manner, without requiring prior knowledge of the number of features. We name the framework as DIVA, a Dirichlet Process-based Incremental deep clustering framework via Variational Auto-Encoder. Our framework, which outperforms state-of-the-art baselines, exhibits superior performance in classifying complex data with dynamically changing features, particularly in the case of incremental features. We released our source code implementation at: https://github.com/Ghiara/diva

==> data/EvalAbgelehntePP.dat <==
%% LaTeX2e file `EvalAbgelehntePP.dat'
%% generated by the `filecontents' environment
%% from source `bare_jrnl_compsoc' on 2022/11/29.
%%
 Wert    HaeufigkeitAbs
 1.62 0.00
 -0.53 0.16
 1.74 0.06
 1.46 0.07
 1.13 0.31
 -0.17 0.21
% -1.10 0.03
 0.90 0.01
 -0.27 0.01
 -0.69 0.03
% -1.12 0.02
% -0.19 0.03
 0.05 0.02
 0.12 0.02
 0.30 0.00
% -0.21 0.01
 0.29 0.01
 0.51 0.00


==> data/birth_merge_Ncomps.csv <==
step,10_digits,5_digits,3_digits,dyn,dyn_acc,GMVAE_K10,GMVAE_K5,GMVAE_K3
0,1,1,1,1,96.88,93.45,66.86,81.51
1,31,24,12,5,97.74,93.26,67.02,87.42
2,28,21,11,5,98.37,92.79,66.95,89.99
3,26,21,11,7,98.76,95.49,74.10,92.85
4,25,21,11,7,98.53,93.17,75.37,94.76
5,25,21,11,7,98.5,93.84,73.82,96.44
6,25,21,11,7,98.66,91.96,80.24,97.59
7,25,21,11,7,98.79,94.53,79.50,97.43
8,25,21,11,7,98.76,94.50,80.14,97.78
9,25,21,11,7,98.63,93.26,80.93,98.03
10,25,21,11,7,98.85,92.76,79.31,98.13
11,25,21,11,7,98.85,92.85,82.27,98.32
12,25,21,11,7,98.85,92.91,83.22,98.19
13,25,21,11,7,98.85,92.98,83.22,98.16
14,25,21,11,7,98.88,92.21,83.44,98.60
15,25,21,11,7,98.82,92.91,84.62,98.44
16,25,21,11,7,98.69,93.23,85.92,98.73
17,25,21,11,7,98.92,93.33,86.56,98.76
18,25,21,11,7,98.82,93.20,85.57,98.98
19,25,21,11,7,98.95,93.49,87.48,98.86
20,25,21,11,7,98.85,92.85,86.24,98.98
21,25,21,11,7,98.82,93.96,87.70,98.51
22,25,21,11,7,98.88,94.44,88.50,98.76
23,25,21,11,7,98.76,92.98,87.10,98.79
24,25,21,11,7,98.88,91.04,88.37,98.95
25,25,21,11,7,98.88,94.09,88.40,98.89
26,25,21,11,7,99.04,94.09,88.53,98.82
27,25,21,11,7,98.95,93.39,88.75,98.86
28,25,21,11,7,99.17,93.64,90.34,98.89
29,25,21,11,10,60.57,81.44,61.30,60.50
30,25,21,11,10,96.33,84.02,64.41,60.61
31,25,21,11,10,96.89,86.50,66.06,60.48
32,25,21,11,10,97.05,87.80,68.38,60.61
33,25,21,11,10,96.56,87.76,69.33,60.67
34,25,21,11,10,96.54,88.60,70.32,60.65
35,25,21,11,10,96.54,89.03,71.65,60.44
36,25,21,11,10,96.64,90.83,71.43,60.58
37,25,21,11,10,96.62,91.07,72.62,60.52
38,25,21,11,10,96.45,90.95,72.41,60.46
39,25,21,11,10,96.29,92.98,72.95,60.48
40,25,21,11,10,96.5,93.58,73.81,60.42
41,25,21,11,10,96.37,93.35,75.09,60.40
42,25,21,11,10,96.43,93.07,74.76,60.38
43,25,21,11,10,96.33,94.34,75.77,60.50
44,25,21,11,10,96.25,93.81,75.11,60.48
45,25,21,11,10,96.45,94.40,75.15,60.52
46,25,21,11,10,96.56,94.75,75.66,60.36
47,25,21,11,10,96.45,94.77,75.95,60.52
48,25,21,11,10,96.21,94.94,76.40,60.52
49,25,21,11,10,96.13,95.00,76.28,60.56
50,25,21,11,10,96.27,95.10,76.32,60.46
51,25,21,11,10,96.7,95.54,76.07,60.65
52,25,21,11,10,96.35,95.62,75.85,60.54
53,25,21,11,10,96.35,95.52,76.30,60.36
54,25,21,11,10,96.48,96.17,76.36,60.54
55,25,21,11,10,96.5,96.30,76.36,60.61
56,25,21,11,10,96.72,96.40,76.34,60.58
57,25,21,11,10,96.46,95.64,77.10,60.50
58,25,21,11,10,96.74,95.89,76.92,60.52
59,25,21,11,15,71.47,76.11,56.93,44.54
60,25,21,11,15,90.57,77.36,57.02,44.53
61,25,21,11,15,91.47,77.35,57.16,44.51
62,25,21,11,15,91.77,77.81,57.10,44.40
63,25,21,11,15,92.09,77.01,56.92,44.44
64,25,21,11,15,92.24,78.85,56.50,44.47
65,25,21,11,15,92.5,78.32,57.00,44.48
66,25,21,11,15,92.65,78.52,57.16,44.51
67,25,21,11,15,93.09,79.40,57.08,44.46
68,25,21,11,15,93.21,79.42,57.08,44.53
69,25,21,11,15,93.29,79.42,57.13,44.47
70,25,21,11,15,93.51,79.70,57.15,44.56
71,25,21,11,15,93.55,80.08,57.22,44.44
72,25,21,11,15,93.55,78.77,57.12,44.44
73,25,21,11,15,93.76,79.74,57.86,44.53
74,25,21,11,15,94.08,79.32,58.02,44.61
75,25,21,11,15,93.84,79.87,57.59,44.56
76,25,21,11,15,93.72,80.61,58.16,44.53
77,25,21,11,15,94.07,80.56,57.63,44.47
78,25,21,11,15,93.71,80.70,58.28,44.56
79,25,21,11,15,94.41,81.77,58.11,44.61
80,25,21,11,15,94.47,80.73,58.29,44.58
81,25,21,11,15,94.78,80.10,58.49,44.51
82,25,21,11,15,95.37,81.17,58.45,44.50
83,25,21,11,15,95.3,81.37,58.59,44.46
84,25,21,11,15,95.31,82.32,58.48,44.58
85,25,21,11,15,95.08,82.16,58.66,44.47
86,25,21,11,15,95.21,81.34,58.95,44.46
87,25,21,11,15,95.14,81.54,59.34,44.58
88,25,21,11,15,95.43,82.10,59.06,44.57
89,25,21,11,28,71.98,60.33,41.57,30.94
90,25,21,11,27,85.36,60.34,42.38,31.07
91,25,21,11,27,86.48,63.16,42.00,30.94
92,25,21,11,27,86.83,63.88,42.53,30.95
93,25,21,11,27,87.4,65.43,42.92,31.08
94,25,21,11,27,87.57,66.18,42.96,31.05
95,25,21,11,27,87.47,66.99,42.85,31.10
96,25,21,11,27,87.82,67.23,43.97,31.15
97,25,21,11,27,88.07,68.64,43.61,31.08
98,25,21,11,27,88.01,68.10,43.69,31.06
99,25,21,11,27,88.5,68.82,43.68,30.93
100,25,21,11,27,88.36,68.59,44.19,31.12
101,25,21,11,27,88.61,69.18,44.20,31.06
102,25,21,11,27,88.07,68.86,44.35,31.08
103,25,21,11,27,88.33,67.89,44.53,31.00
104,25,21,11,27,88.52,69.64,44.67,31.13
105,25,21,11,27,88.06,68.93,44.21,31.06
106,25,21,11,27,88.19,69.20,44.71,31.07
107,25,21,11,27,88.38,69.80,44.76,31.08
108,25,21,11,27,88.55,69.45,44.66,31.09
109,25,21,11,27,88.95,69.25,44.93,31.18
110,25,21,11,27,88.68,69.29,44.80,31.06
111,25,21,11,27,88.79,69.27,44.62,31.17
112,25,21,11,27,88.93,70.07,44.66,31.17
113,25,21,11,27,88.91,70.41,44.77,31.07
114,25,21,11,27,88.85,70.73,44.96,31.00
115,25,21,11,27,88.8,70.21,44.79,31.08
116,25,21,11,27,89.04,70.67,44.85,31.00
117,25,21,11,27,88.89,70.76,44.73,30.91
118,25,21,11,27,89.34,71.61,45.27,31.07
119,25,21,11,27,88.79,71.31,45.26,31.15


==> data/diva_shuffle_compare.csv <==
Step,Value_shuffle,Value_noShuffle
1,48.4875262,48.9182681
2,80.9915304,78.125
3,81.825304,78.9463162
4,82.3422492,80.3986371
5,82.5506926,80.6891024
6,82.8825355,81.1298072
7,83.2127154,82.5120211
8,83.497864,81.7407846
9,83.5862458,82.2716355
10,84.0048015,82.8525662
11,84.6368074,83.0929458
12,85.0420237,83.4535241
13,85.2037728,83.7239563
14,85.2988243,83.7239563
15,85.4755878,84.0945542
16,85.6340051,84.6654654
17,85.7674122,84.765625
18,86.0342205,84.6854985
19,86.210978,84.8157048
20,86.2960219,84.6454322
21,86.4260912,84.6854985
22,86.5511596,84.9358976
23,86.6195321,84.8157048
24,86.8163049,84.6454322
25,86.924696,84.8657846
26,87.1298015,85.3766024
27,87.3499215,85.4467154
28,87.4516428,85.6670678
29,87.6617551,85.5969548
30,87.7551377,85.3465557
31,87.85519,85.7271612
32,87.9135549,85.5769217
33,88.0102694,85.7672274
34,88.0619645,85.6069684
35,88.2003725,86.1278057
36,88.3938074,86.2880588
37,88.5639012,86.4683509
38,88.568902,86.1878991
39,88.7123108,86.1177862
40,88.8890743,86.1778855
41,88.8907433,86.5985572
42,89.0858471,86.3882184
43,89.0241444,86.6686702
44,89.280951,86.2780452
45,89.5210803,86.5885437
46,89.5144105,86.558491
47,89.7578716,87.0292485
48,89.829576,87.0793283
49,89.8729324,86.8088961
50,89.9963319,86.9090557
51,90.048027,87.0893419
52,90.2331233,87.1694684
53,90.2081132,87.4799669
54,90.2564704,87.269634
55,90.4665828,87.3096943
56,90.5349493,87.1794879
57,90.4982686,87.3697937
58,90.6133294,87.6101792
59,90.7433987,87.4198735
60,90.8034265,87.5100136
61,90.9985304,87.7804458
62,90.9368336,87.8505588
63,91.0702348,87.6101792
64,91.1886334,88.1410241
65,91.2203193,88.5516822
66,91.2586689,88.7119412
67,91.3203716,88.1109774
68,91.3954079,88.0608976
69,91.2870169,88.0709112
70,91.3753986,88.0709112
71,91.4537728,88.4815693
72,91.4054155,88.3814096
73,91.4270937,88.1810904
74,91.5805101,87.9507184
75,91.4454401,88.2712364
76,91.5004671,88.0008042
77,91.5688396,88.1610572
78,91.6738927,88.1710708
79,91.667223,88.0408645
80,91.6322052,88.1810904
81,91.6455448,87.8305316
82,91.5905178,88.1109774
83,91.6822314,88.28125
84,91.7055786,88.3213162
85,91.7172492,87.9507184
86,91.6638851,88.0709112
87,91.7606056,87.9807711
88,91.7022407,88.3213162
89,91.7722762,88.3713961
90,91.6872323,88.2411838
91,91.6905701,88.050884
92,91.7822838,88.5516822
93,91.6488767,88.5516822
94,91.7706132,88.3814096
95,91.8373108,88.2011235
96,91.8623269,88.3713961
97,91.8923438,87.8806114
98,91.8439806,88.1911039
99,91.8156326,87.9707515


==> data/dyn_adaptation.csv <==
step,10_digits,5_digits,3_digits,dyn,dyn_acc,GMVAE_K10,GMVAE_K5,GMVAE_K3,dpmm,vsb_dvm,deepDPM
0,1,1,1,1,96.88,93.45,66.86,81.51,85,85.80 ,36
1,31,24,12,5,97.74,93.26,67.02,87.42,85,88.40 ,36
2,28,21,11,5,98.37,92.79,66.95,89.99,85,90.94 ,36
3,26,21,11,7,98.76,95.49,74.1,92.85,85,86.56 ,36
4,25,21,11,7,98.53,93.17,75.37,94.76,85,86.88 ,36
5,25,21,11,7,98.5,93.84,73.82,96.44,85,87.35 ,36
6,25,21,11,7,98.66,91.96,80.24,97.59,85,86.56 ,36
7,25,21,11,7,98.79,94.53,79.5,97.43,85,86.78 ,36
8,25,21,11,7,98.76,94.5,80.14,97.78,85,87.04 ,36
9,25,21,11,7,98.63,93.26,80.93,98.03,85,88.31 ,36
10,25,21,11,7,98.85,92.76,79.31,98.13,85,87.26 ,36
11,25,21,11,7,98.85,92.85,82.27,98.32,85,87.80 ,36
12,25,21,11,7,98.85,92.91,83.22,98.19,85,87.86 ,36
13,25,21,11,7,98.85,92.98,83.22,98.16,85,88.21 ,36
14,25,21,11,7,98.88,92.21,83.44,98.6,85,89.16 ,36
15,25,21,11,7,98.82,92.91,84.62,98.44,85,88.43 ,36
16,25,21,11,7,98.69,93.23,85.92,98.73,85,88.34 ,36
17,25,21,11,7,98.92,93.33,86.56,98.76,85,88.69 ,36
18,25,21,11,7,98.82,93.2,85.57,98.98,85,89.32 ,36
19,25,21,11,7,98.95,93.49,87.48,98.86,85,89.04 ,36
20,25,21,11,7,98.85,92.85,86.24,98.98,85,89.20 ,36
21,25,21,11,7,98.82,93.96,87.7,98.51,85,89.01 ,36
22,25,21,11,7,98.88,94.44,88.5,98.76,85,88.85 ,36
23,25,21,11,7,98.76,92.98,87.1,98.79,85,88.75 ,36
24,25,21,11,7,98.88,91.04,88.37,98.95,85,88.50 ,36
25,25,21,11,7,98.88,94.09,88.4,98.89,85,88.66 ,36
26,25,21,11,7,99.04,94.09,88.53,98.82,85,88.66 ,36
27,25,21,11,7,98.95,93.39,88.75,98.86,85,88.78 ,36
28,25,21,11,7,99.17,93.64,90.34,98.89,85,89.45 ,36
29,25,21,11,10,60.57,81.44,61.3,60.5,63,69.25 ,22
30,25,21,11,10,96.33,84.02,64.41,60.61,63,70.29 ,22
31,25,21,11,10,96.89,86.5,66.06,60.48,63,72.97 ,22
32,25,21,11,10,97.05,87.8,68.38,60.61,63,73.05 ,22
33,25,21,11,10,96.56,87.76,69.33,60.67,63,77.04 ,22
34,25,21,11,10,96.54,88.6,70.32,60.65,63,72.13 ,22
35,25,21,11,10,96.54,89.03,71.65,60.44,63,74.78 ,22
36,25,21,11,10,96.64,90.83,71.43,60.58,63,77.19 ,22
37,25,21,11,10,96.62,91.07,72.62,60.52,63,80.93 ,22
38,25,21,11,10,96.45,90.95,72.41,60.46,63,82.10 ,22
39,25,21,11,10,96.29,92.98,72.95,60.48,63,85.07 ,22
40,25,21,11,10,96.5,93.58,73.81,60.42,63,86.24 ,22
41,25,21,11,10,96.37,93.35,75.09,60.4,63,86.85 ,22
42,25,21,11,10,96.43,93.07,74.76,60.38,63,90.10 ,22
43,25,21,11,10,96.33,94.34,75.77,60.5,63,90.99 ,22
44,25,21,11,10,96.25,93.81,75.11,60.48,63,91.67 ,22
45,25,21,11,10,96.45,94.4,75.15,60.52,63,92.41 ,22
46,25,21,11,10,96.56,94.75,75.66,60.36,63,93.11 ,22
47,25,21,11,10,96.45,94.77,75.95,60.52,63,93.19 ,22
48,25,21,11,10,96.21,94.94,76.4,60.52,63,93.79 ,22
49,25,21,11,10,96.13,95,76.28,60.56,63,94.20 ,22
50,25,21,11,10,96.27,95.1,76.32,60.46,63,94.49 ,22
51,25,21,11,10,96.7,95.54,76.07,60.65,63,94.82 ,22
52,25,21,11,10,96.35,95.62,75.85,60.54,63,94.63 ,22
53,25,21,11,10,96.35,95.52,76.3,60.36,63,94.53 ,22
54,25,21,11,10,96.48,96.17,76.36,60.54,63,94.42 ,22
55,25,21,11,10,96.5,96.3,76.36,60.61,63,94.28 ,22
56,25,21,11,10,96.72,96.4,76.34,60.58,63,94.22 ,22
57,25,21,11,10,96.46,95.64,77.1,60.5,63,94.53 ,22
58,25,21,11,10,96.74,95.89,76.92,60.52,63,94.38 ,22
59,25,21,11,15,71.47,76.11,56.93,44.54,59,71.60 ,16
60,25,21,11,15,90.57,77.36,57.02,44.53,59,72.31 ,16
61,25,21,11,15,91.47,77.35,57.16,44.51,59,72.60 ,16
62,25,21,11,15,91.77,77.81,57.1,44.4,59,73.32 ,16
63,25,21,11,15,92.09,77.01,56.92,44.44,59,73.67 ,16
64,25,21,11,15,92.24,78.85,56.5,44.47,59,74.45 ,16
65,25,21,11,15,92.5,78.32,57,44.48,59,74.89 ,16
66,25,21,11,15,92.65,78.52,57.16,44.51,59,75.52 ,16
67,25,21,11,15,93.09,79.4,57.08,44.46,59,76.38 ,16
68,25,21,11,15,93.21,79.42,57.08,44.53,59,77.31 ,16
69,25,21,11,15,93.29,79.42,57.13,44.47,59,78.11 ,16
70,25,21,11,15,93.51,79.7,57.15,44.56,59,79.22 ,16
71,25,21,11,15,93.55,80.08,57.22,44.44,59,79.95 ,16
72,25,21,11,15,93.55,78.77,57.12,44.44,59,80.73 ,16
73,25,21,11,15,93.76,79.74,57.86,44.53,59,81.56 ,16
74,25,21,11,15,94.08,79.32,58.02,44.61,59,82.10 ,16
75,25,21,11,15,93.84,79.87,57.59,44.56,59,82.47 ,16
76,25,21,11,15,93.72,80.61,58.16,44.53,59,82.90 ,16
77,25,21,11,15,94.07,80.56,57.63,44.47,59,83.26 ,16
78,25,21,11,15,93.71,80.7,58.28,44.56,59,83.50 ,16
79,25,21,11,15,94.41,81.77,58.11,44.61,59,83.66 ,16
80,25,21,11,15,94.47,80.73,58.29,44.58,59,83.83 ,16
81,25,21,11,15,94.78,80.1,58.49,44.51,59,83.65 ,16
82,25,21,11,15,95.37,81.17,58.45,44.5,59,83.73 ,16
83,25,21,11,15,95.3,81.37,58.59,44.46,59,84.20 ,16
84,25,21,11,15,95.31,82.32,58.48,44.58,59,84.52 ,16
85,25,21,11,15,95.08,82.16,58.66,44.47,59,84.76 ,16
86,25,21,11,15,95.21,81.34,58.95,44.46,59,84.18 ,16
87,25,21,11,15,95.14,81.54,59.34,44.58,59,84.85 ,16
88,25,21,11,15,95.43,82.1,59.06,44.57,59,84.90 ,16
89,25,21,11,28,71.98,60.33,41.57,30.94,56,62.38 ,11
90,25,21,11,27,85.36,60.34,42.38,31.07,56,63.15 ,11
91,25,21,11,27,86.48,63.16,42,30.94,56,64.15 ,11
92,25,21,11,27,86.83,63.88,42.53,30.95,56,64.32 ,11
93,25,21,11,27,87.4,65.43,42.92,31.08,56,64.37 ,11
94,25,21,11,27,87.57,66.18,42.96,31.05,56,64.58 ,11
95,25,21,11,27,87.47,66.99,42.85,31.1,56,64.81 ,11
96,25,21,11,27,87.82,67.23,43.97,31.15,56,64.65 ,11
97,25,21,11,27,88.07,68.64,43.61,31.08,56,64.74 ,11
98,25,21,11,27,88.01,68.1,43.69,31.06,56,64.84 ,11
99,25,21,11,27,88.5,68.82,43.68,30.93,56,64.87 ,11
100,25,21,11,27,88.36,68.59,44.19,31.12,56,64.93 ,11
101,25,21,11,27,88.61,69.18,44.2,31.06,56,64.76 ,11
102,25,21,11,27,88.07,68.86,44.35,31.08,56,64.73 ,11
103,25,21,11,27,88.33,67.89,44.53,31,56,65.24 ,11
104,25,21,11,27,88.52,69.64,44.67,31.13,56,65.57 ,11
105,25,21,11,27,88.06,68.93,44.21,31.06,56,65.31 ,11
106,25,21,11,27,88.19,69.2,44.71,31.07,56,65.77 ,11
107,25,21,11,27,88.38,69.8,44.76,31.08,56,66.10 ,11
108,25,21,11,27,88.55,69.45,44.66,31.09,56,66.19 ,11
109,25,21,11,27,88.95,69.25,44.93,31.18,56,66.62 ,11
110,25,21,11,27,88.68,69.29,44.8,31.06,56,66.62 ,11
111,25,21,11,27,88.79,69.27,44.62,31.17,56,66.81 ,11
112,25,21,11,27,88.93,70.07,44.66,31.17,56,66.99 ,11
113,25,21,11,27,88.91,70.41,44.77,31.07,56,67.36 ,11
114,25,21,11,27,88.85,70.73,44.96,31,56,67.25 ,11
115,25,21,11,27,88.8,70.21,44.79,31.08,56,67.27 ,11
116,25,21,11,27,89.04,70.67,44.85,31,56,67.23 ,11
117,25,21,11,27,88.89,70.76,44.73,30.91,56,67.10 ,11
118,25,21,11,27,89.34,71.61,45.27,31.07,56,67.30 ,11
119,25,21,11,27,88.79,71.31,45.26,31.15,56,68.21 ,11

